Transmission spectroscopy of WASP-52 b with JWST NIRISS: Water and helium atmospheric absorption, alongside prominent star-spot crossings

In the era of exoplanet studies with JWST, the transiting, hot gas giant WASP-52 b provides an excellent target for atmospheric characterization through transit spectroscopy. WASP-52 b orbits an active K-type dwarf recognized for its surface heterogeneities, such as star-spots and faculae, which offers challenges to atmospheric characterization via transmission spectroscopy. Previous transit observations have detected active regions on WASP-52 through crossing events in transit light-curves and via the spectral imprint of unocculted magnetic regions on transmission spectra. Here, we present the first JWST observations of WASP-52 b. Our JWST NIRISS/SOSS transit observation, obtained through the GTO 1201 Program, detects two clear spot-crossing events that deform the 0.6-2.8 $\mu$m transit light-curves of WASP-52 b. We find that these two occulted spots combined cover about 2.4 % of the stellar surface and have temperatures about 400-500 K colder than the stellar photosphere. Our NIRISS/SOSS transmission spectrum is best-fit by an atmosphere with H$_2$O (10.8 $\sigma$), He (7.3 $\sigma$, with evidence of an escaping tail at $\sim$ 2.9 $\sigma$), hints of K (2.5 $\sigma$), and unocculted star-spots and faculae (3.6 $\sigma$). The retrieved H$_2$O abundance ($\log$ H$_2$O $\approx -4 \pm 1$) is consistent with a subsolar or solar atmospheric metallicity for two independent data reductions. Our results underscore the importance of simultaneously modelling planetary atmospheres and unocculted stellar heterogeneities when interpreting transmission spectra of planets orbiting active stars and demonstrate the necessity of considering different stellar contamination models that account for both cold and hot active regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
